Hydropower optimization: an industrial approach

Nowadays hydroelectric energy is one of the best energy sources: it is cleaner, safer and more programmable than other sources. For this reason, its manage could not be done in an approssimative way, but advance mathematical models must be use. In this article we consider an overview of the problem: we introduce the problem, then we show its simplest but quite exaustive mathematical formulation and in the end we produce numerical results under the ipothesis that all input are deterministic.

==> case_study/Scenarios/Scenario_1/Tagliamento_NONLINEARE_Scen1.txt <==
Tabella Input

62.200000 & 2.400000 & 11.504000 \\ 
54.490000 & 2.400000 & 11.503651 \\ 
52.570000 & 2.400000 & 11.503302 \\ 
52.400000 & 2.400000 & 11.502953 \\ 
50.330000 & 2.400000 & 11.502604 \\ 
52.810000 & 2.300000 & 11.302255 \\ 
65.380000 & 2.300000 & 11.301905 \\ 
67.750000 & 2.300000 & 11.301556 \\ 
73.990000 & 2.300000 & 11.201207 \\ 
69.990000 & 2.300000 & 11.200858 \\ 
64.260000 & 2.300000 & 11.200509 \\ 
62.370000 & 2.300000 & 11.200160 \\ 
55.340000 & 2.300000 & 11.199840 \\ 
55.270000 & 2.300000 & 11.199520 \\ 
59.050000 & 2.300000 & 11.199200 \\ 
59.410000 & 2.300000 & 11.198880 \\ 
62.490000 & 2.300000 & 11.198560 \\ 
66.400000 & 2.300000 & 11.198240 \\ 
82.330000 & 2.300000 & 11.197920 \\ 
73.290000 & 2.300000 & 11.197600 \\ 
64.350000 & 2.300000 & 11.197280 \\ 
62.880000 & 2.300000 & 11.196960 \\ 
62.400000 & 2.300000 & 11.196640 \\ 
55.990000 & 2.300000 & 11.196320 \\ 


 Tabella Output

62.200000 & 0.000017 & 0.000038 \\ 
54.490000 & 0.000009 & 0.000016 \\ 
52.570000 & 0.000009 & 0.000014 \\ 
52.400000 & 0.000008 & 0.000014 \\ 
50.330000 & 0.000008 & 0.000013 \\ 
52.810000 & 0.000009 & 0.000015 \\ 
65.380000 & 0.000028 & 0.000095 \\ 
67.750000 & 0.000059 & 26.301099 \\ 
73.990000 & 14.999944 & 74.999963 \\ 
69.990000 & 10.699824 & 74.999894 \\ 
64.260000 & 0.000023 & 0.000071 \\ 
62.370000 & 0.000018 & 0.000044 \\ 
55.340000 & 0.000010 & 0.000019 \\ 
55.270000 & 0.000010 & 0.000018 \\ 
59.050000 & 0.000013 & 0.000027 \\ 
59.410000 & 0.000013 & 0.000029 \\ 
62.490000 & 0.000018 & 0.000048 \\ 
66.400000 & 0.000036 & 0.000318 \\ 
82.330000 & 14.999985 & 74.999985 \\ 
73.290000 & 14.999909 & 74.999962 \\ 
64.350000 & 0.000024 & 0.000095 \\ 
62.880000 & 0.000019 & 0.000059 \\ 
62.400000 & 0.000003 & 0.000053 \\ 
55.990000 & 0.000003 & 0.000021 \\ 


==> case_study/Scenarios/Scenario_2/Tagliamento_NONLINEARE_Scen2.txt <==
Tabella Input

95.000000 & 0.000000 & 0.000000 \\ 
85.000000 & 0.000000 & 0.000000 \\ 
90.000000 & 0.000000 & 0.000000 \\ 
52.400000 & 0.000000 & 0.000000 \\ 
50.330000 & 0.000000 & 0.000000 \\ 
52.810000 & 0.000000 & 0.000000 \\ 
65.380000 & 0.000000 & 0.000000 \\ 
67.750000 & 0.000000 & 0.000000 \\ 
73.990000 & 0.000000 & 0.000000 \\ 
69.990000 & 0.000000 & 0.000000 \\ 
64.260000 & 0.000000 & 0.000000 \\ 
62.370000 & 0.000000 & 0.000000 \\ 
55.340000 & 0.000000 & 0.000000 \\ 
55.270000 & 0.000000 & 0.000000 \\ 
59.050000 & 0.000000 & 0.000000 \\ 
59.410000 & 0.000000 & 0.000000 \\ 
62.490000 & 0.000000 & 0.000000 \\ 
66.400000 & 0.000000 & 0.000000 \\ 
82.330000 & 0.000000 & 0.000000 \\ 
73.290000 & 0.000000 & 0.000000 \\ 
64.350000 & 0.000000 & 0.000000 \\ 
62.880000 & 0.000000 & 0.000000 \\ 
62.400000 & 0.000000 & 0.000000 \\ 
55.990000 & 0.000000 & 0.000000 \\ 


 Tabella Output

95.000000 & 14.999906 & 0.000000 \\ 
85.000000 & 14.999864 & 0.000000 \\ 
90.000000 & 14.999889 & 0.000000 \\ 
52.400000 & 0.000996 & 0.000000 \\ 
50.330000 & 0.000535 & 0.000000 \\ 
52.810000 & 0.000966 & 0.000000 \\ 
65.380000 & 14.999410 & 0.000000 \\ 
67.750000 & 14.999558 & 0.000000 \\ 
73.990000 & 14.999747 & 0.000000 \\ 
69.990000 & 14.999647 & 0.000000 \\ 
64.260000 & 14.999304 & 0.000000 \\ 
62.370000 & 14.999042 & 0.000000 \\ 
55.340000 & 14.998489 & 0.000000 \\ 
55.270000 & 7.788064 & 0.000000 \\ 
59.050000 & 14.997869 & 0.000000 \\ 
59.410000 & 14.998079 & 0.000000 \\ 
62.490000 & 14.999043 & 0.000000 \\ 
66.400000 & 14.999464 & 0.000000 \\ 
82.330000 & 14.999841 & 0.000000 \\ 
73.290000 & 14.999720 & 0.000000 \\ 
64.350000 & 14.999274 & 0.000000 \\ 
62.880000 & 14.999070 & 0.000000 \\ 
62.400000 & 0.000000 & 0.000000 \\ 
55.990000 & 0.000000 & 0.000000 \\ 


==> case_study/Scenarios/Scenario_3/Tagliamento_Scenario_3.txt <==
INPUT


62.200000 & 3.893911 & 6.814154 \\ 
54.490000 & 2.366093 & 10.211554 \\ 
52.570000 & 26.621273 & 17.978438 \\ 
52.400000 & 10.893008 & 0.302614 \\ 
50.330000 & 28.605702 & 4.605774 \\ 
52.810000 & 5.419824 & 13.348997 \\ 
65.380000 & 15.090477 & 14.807470 \\ 
67.750000 & 8.358856 & 16.240389 \\ 
73.990000 & 27.131579 & 9.566017 \\ 
69.990000 & 0.263136 & 15.309264 \\ 
64.260000 & 19.378961 & 8.929267 \\ 
62.370000 & 8.654918 & 14.876833 \\ 
55.340000 & 14.018927 & 6.507353 \\ 
55.270000 & 12.319501 & 18.885903 \\ 
59.050000 & 8.824636 & 6.414083 \\ 
59.410000 & 3.664959 & 15.325847 \\ 
62.490000 & 14.296551 & 12.065383 \\ 
66.400000 & 17.618149 & 2.721445 \\ 
82.330000 & 1.016199 & 17.463932 \\ 
73.290000 & 10.365335 & 8.367677 \\ 
64.350000 & 32.879281 & 13.251654 \\ 
62.880000 & 1.457222 & 13.673469 \\ 
62.400000 & 10.170722 & 0.511941 \\ 
55.990000 & 13.583918 & 12.586567 \\ 



 Tabella output 

62.200000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
54.490000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
52.570000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
52.400000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
50.330000 & 8.379986 & 75.000000 & 0.000000 & 150.716146 \\ 
52.810000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
65.380000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
67.750000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
73.990000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
69.990000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
64.260000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
62.370000 & 2.316677 & 75.000000 & 0.000000 & 0.000000 \\ 
55.340000 & 0.000000 & 75.000000 & 0.000000 & 200.000000 \\ 
55.270000 & 16.000000 & 75.000000 & 0.000000 & 200.000000 \\ 
59.050000 & 16.000000 & 75.000000 & 0.000000 & 115.677788 \\ 
59.410000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
62.490000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
66.400000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
82.330000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
73.290000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
64.350000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
62.880000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
62.400000 & 16.000000 & 75.000000 & 0.000000 & 0.000000 \\ 
55.990000 & 16.000000 & 15.162359 & 0.000000 & 0.000000 \\ 

